Fast Multiplication of Large Integers: Implementation and Analysis of the DKSS Algorithm

The Sch\"onhage-Strassen algorithm (SSA) is the de-facto standard for multiplication of large integers. For $N$-bit numbers it has a time bound of $O(N \cdot \log N \cdot \log \log N)$. De, Kurur, Saha and Saptharishi (DKSS) presented an asymptotically faster algorithm with a better time bound of $N \cdot \log N \cdot 2^{O(\log^* N)}$. In this diploma thesis, results of an implementation of DKSS multiplication are presented: run-time is about 30 times larger than SSA, while memory requirements are about 3.75 times higher than SSA. A possible crossover point is estimated to be out of reach even if we utilized the whole universe for computer memory.

==> dkssmul-quotient.txt <==
       3648        133948102        4149866    32.28
       7168        288821718        8884604    32.51
      14336        636214972       19131288    33.26
      28160       1373645624       39547108    34.73
      56320       2908271180       81912772    35.50
     110592       6013189608      179448020    33.51
     221184      13430829526      425460492    31.57
     434176      29461464342      882781300    33.37
     868352      62917787338     2167722116    29.02
    1703936     122680187946     4576352552    26.81
    2752512     199424397176     7495493476    26.61
    5505024     410390455672    15269441152    26.88
   10878976     892949727060    31013681856    28.79
   21757952    1917703330120    65485660216    29.28
   42991616    3965210546518   132248494436    29.98
   85983232    8145120758260   288089862672    28.27






==> dkssmul-speed-allp.txt <==

      100     12299902
      106     12319183
      107     13039537
      122     13087300
      123     12566187
      141     12619285
      142     13010109
      162     13061065
      163     13341083
      187     13424276
      188     13589877
      208     13660504
      209     19265406
      216     19274423
      217     19602929
      249     19676142
      250     36066174
      286     36347890
      287     35423884
      330     35504184
      331     35246885
      380     35372789
      381     34565096
      438     34946260
      439     35370332
      448     35402453
      449     61710697
      505     62025156
      506     62202609
      582     61929187
      583     61785281
      670     62081941
      671     61573016
      772     61997497
      773     62410365
      889     63096167
      890     63420789
      960     63786079
      961    117787953
     1023    118290799
     1024    118538880
     1179    118287318
     1180    117989037
     1357    117477231
     1358    118749598
     1563    119126133
     1564    118853454
     1800    119854466
     1801    120497604
     2048    121546141
     2049    265902629
     2073    266070402
     2074    120182905
     2112    120252911
     2113    262787521
     2387    263455155
     2388    266754191
     2748    265622190
     2749    266090991
     3164    266340367
     3165    267119184
     3643    268599501
     3644    266692177
     4195    268982494
     4196    271110587
     4480    272328456
     4481    597837597
     4829    599166948
     4830    595988109
     5560    594970498
     5561    597882693
     6401    597948983
     6402    591522053
     7369    592839232
     7370    599938511
     8482    604700684
     8483    601622530
     9472    605258113
     9473   1147122412
     9765   1146226698
     9766   1150731296
    10190   1152684512
    10191   1284425248
    11240   1289183612
    11241   1278635594
    12938   1284850036
    12939   1293911690
    14893   1301659420
    14894   1294410062
    17142   1303170154
    17143   1309937024
    19731   1319233938
    19732   1324524724
    19968   1325607050
    19969   2624280796
    22710   2629503028
    22711   2667839056
    24697   2677369184
    24698   2803852218
    26139   2809657418
    26140   2803808372
    30085   2821388110
    30086   2829222154
    34625   2848963730
    34626   2828480620
    39850   2849921502
    39851   2872724294
    41984   2882027004
    41985   5994457488
    45863   6001753358
    45864   5988683972
    52782   6019861348
    52783   6028381400
    58997   6054207606
    58998   5866636624
    60743   5871038204
    60744   5823807298
    69904   5857450134
    69905   5909028044
    80446   5950489300
    80447   5928235244
    88064   5958020174
    88065  13018445008
    92575  13020419284
    92576  13043576734
   106532  13100983862
   106533  13031950232
   122591  13092751954
   122592  13166783470
   139224  13231965696
   139225  13203441160
   141068  13240279282
   141069  13155842420
   162328  13237222226
   162329  13256961646
   184320  13339290192
   184321  27608758112
   186789  27594336742
   186790  13155340660
   188416  13163787088
   188417  27355008998
   214933  27442678066
   214934  27709720192
   247313  27824007324
   247314  27731928620
   284567  27870504372
   284568  27922993538
   325104  28068506902
   325105  29061209478
   327429  29067554652
   327430  28883734046
   376741  29053436230
   376742  29194639350
   393216  29248725500
   393217  57507550738
   433474  57527734886
   433475  57448412536
   498743  57683750662
   498744  57791400438
   573832  58071639404
   573833  57561129708
   660218  57852482196
   660219  58360303060
   752234  58633197294
   752235  62290116540
   759599  62319294876
   759600  62053435766
   819200  62225475818
   819201 117693954924
   873928 117781509956
   873929 118129537434
  1005453 118528111052
  1005454 119309729536
  1156758 119838276160
  1156759 120344758620
  1330815 120901698224
  1330816 120640185338
  1531045 121286016566
  1531046 122557748458
  1703936 123127230948
  1703937 267927600100
  1761380 267893245116
  1761381 265126561154
  2026343 265888340706
  2026344 394139627774
  2331139 394601648470
  2331140 396686549698
  2681750 397977056180
  2681751 396449425738
  3085061 397658646646
  3085062 394290786690
  3538944 395894115572
  3538945 857332889124
  3548988 856583623516
  3548989 856386221190
  4082636 857405339216
  4082637 855310138196
  4696476 857436142970
  4696477 858442041528
  5402553 861045144112
  5402554 856454101878
  6214720 859205759360
  6214721 863521489226
  7148908 866713211478
  7148909 865773965538
  7340032 866434921724
  7340033 1822841827538
  8223440 1824529493504
  8223441 1826628302010
  9459388 1830863965728
  9459389 1824631369062
 10880989 1829563358106
 10880990 1835253021680
 12516115 1840933877088
 12516116 1836413545234
 14396822 1842623834672
 14396823 1846257388098
 15204352 1848900292276
 15204353 3806575454464
 16559975 3808455748538
 16559976 3785974718088
 19047972 3794054925554
 19047973 3816679240964
 21909572 3826280821630
 21909573 3819624682212


==> dkssmul-speed.txt <==

      108      4454558
      109     13712135
      208     14003754
      209     19842146
      216     19852770
      217      9922575
      236      9955836
      237     15526569
      464     16151643
      465     45247521
      634     45675770
      635     31806028
      928     32563208
      929     72475093
     1640     74364554
     1641     68518745
     1824     69031612
     1825    129000277
     3648    133948102
     3649    279201264
     7168    288821718
     7169    616743439
    14336    636214972
    14337   1337193650
    28160   1373645624
    28161   2823510652
    56320   2908271180
    56321   6129154766
    58997   6129034726
    58998   5866389578
   110592   6013189608
   110593  13320863904
   139224  13387266244
   139225  13197453630
   221184  13430829526
   221185  28183249796
   325104  28460061478
   325105  29143097146
   434176  29461464342
   434177  58543692050
   752234  59438915664
   752235  62599824444
   868352  62917787338
   868353 120309394906
  1703936 122680187946
  1703937 267329803356
  1761380 267258713508
  1761381 197061862532
  2752512 199424397176
  2752513 400981270120
  3934650 403440460188
  3934651 406618312380
  5505024 410390455672
  5505025 879739626974
  8909468 887343466426
  8909469 888224887994
 10878976 892949727060
 10878977 1876884601704
 20058438 1897899889986
 20058439 1913821763974
 21757952 1917703330120
 21757953 3915854054134
 42991616 3965210546518
 42991617 8045054324398
 85983232 8145120758260


==> dmulc-graph.txt <==

        29696  1.30781
        59392  1.27898
       116736  1.27512
       233472  1.23473
       458752  1.24110
       917504  1.24973
      1802240  1.25968
      3604480  1.25718
      7077888  1.25460
     14155776  1.27286
     27787264  1.29268
     55574528  1.29714
    109051904  1.27825
    176160768  1.26900
    352321536  1.26288
    696254464  1.28065
   1392508928  1.29018
   2751463424  1.29173
   5502926848  1.28724



==> kmul-small-speed.txt <==

        4         267
        6         346
        8         399
       10         492
       12         650
       14         711
       16         920
       18        1049
       20        1167
       22        1389
       24        1693
       26        1858
       28        2141
       30        2448
       32        2590
       34        2972
       36        3365
       38        3587
       40        3892
       42        4313
       44        4594
       46        5060
       48        5629
       50        5965
       52        6336
       54        6965
       56        7014
       58        7866
       60        7859


==> kmul-speed.txt <==

        4         266
        6         330
        8         376
       12         616
       16         867
       23        1619
       32        2568
       46        5131
       64        8632
       91       16148
      128       27275
      182       50933
      256       84665
      363      157139
      512      256445
      725      474948
     1024      785555
     1449     1443004
     2048     2386707
     2897     4361536
     4096     7191811
     5793    12992631
     8192    21620600
    11586    39525907
    16384    65014330
    23171   118772314
    32768   195715354
    46341   357182424


==> omul-small-speed.txt <==

        4          62
        6         127
        8         204
       10         297
       12         437
       14         581
       16         760
       18         964
       20        1159
       22        1397
       24        1663
       26        1939
       28        2215
       30        2612
       32        2930
       34        3286
       36        3726
       38        4115
       40        4530
       42        5115
       44        5511
       46        5990
       48        6572
       50        7075
       52        7588
       54        8321
       56        8843
       58        9453
       60       10252


==> omul-speed.txt <==

        1          18
        2          32
        3          50
        4          60
        6         127
        8         216
       12         439
       16         733
       23        1517
       32        2939
       46        5964
       64       11531
       91       23195
      128       46822
      182       94171
      256      185288
      363      371803
      512      734961
      725     1477092
     1024     2935493
     1449     5925339
     2048    11736844
     2897    23495468
     4096    46946160
     5793    93852358
     8192   187671588
    11586   375404767


==> qmul-large-speed.txt <==

         3         4961
         4         7309
         7         7718
         8        14721
        14        15422
        15        31721
        28        32913
        29        69625
        56        72240
        57       152228
       108       159456
       109       337594
       216       353138
       217       743188
       416       771935
       417      1643957
       832      1706390
       833      3539078
      1600      3672619
      1601      7742882
      3200      7950775
      3201     16549358
      6144     17030403
      6145     35486207
     12288     36355494
     12289     76400313
     23552     78134630
     23553    163161934
     47104    166911972
     47105    347300909
     90112    357908358
     90113    745790038
    180224    766401369
    180225   1610015802
    344064   1650808426
    344065   3409311640
    688128   3509328878
    688129   7180866992
   1310720   7376743453
   1310721  15054791445
   2621440  15538375470
   2621441  31784710139
   4980736  32783564806
   4980737  66100793084
   9961472  68209442135
   9961473 137379853558
  18874368 141550546300
  18874369 284069527704
  37748736 292344958819
  37748737 905099416131


==> smul-fft.txt <==

94 2
95 3
96 3
97 2
98 2
99 3
100 3
101 2
104 2
105 3
108 3
109 2
110 2
111 3
116 3
117 4
120 4
121 3
124 3
125 4
128 4
129 3
132 3
133 4
200 4
201 5
208 5
209 4
216 4
217 5
240 5
241 4
248 4
249 5
256 5
257 4
264 4
265 5
464 5
465 6
480 6
481 5
496 5
497 6
512 6
513 5
528 5
529 6
928 6
929 7
960 7
961 6
992 6
993 7
1024 7
1025 6
1056 6
1057 7
1856 7
1857 8
1920 8
1921 7
2112 7
2113 8
2176 8
2177 7
2240 7
2241 8
3712 8
3713 9
3840 9
3841 8
4224 8
4225 9
4352 9
4353 8
4736 8
4737 9
4864 9
4865 8
4992 8
4993 9
5376 9
5377 8
5504 8
5505 9
5888 9
5889 8
6016 8
6017 9
9472 9
9473 10
9728 10
9729 9
11008 9
11009 10
11776 10
11777 9
12544 9
12545 10
13824 10
13825 9
14080 9
14081 10
15872 10
15873 9
16128 9
16129 10
22016 10
22017 11
23552 11
23553 10
28160 10
28161 11
31744 11
31745 10
34304 10
34305 11
39936 11
39937 10
40448 10
40449 11
48128 11
48129 10
48640 10
48641 11
56320 11
56321 12
63488 12
63489 11
80896 11
80897 12
96256 12
96257 11
97280 11
97281 13
126976 13
126977 12
129024 12
129025 11
138240 11
138241 12
194560 12
194561 13
258048 13
258049 12
260096 12
260097 11
261120 11
261121 12
292864 12
292865 11
293888 11
293889 10
294400 10
294401 12
294912 12
294913 13
302080 13
302081 11
310272 11
310273 13
389120 13
389121 14
516096 14
516097 13
520192 13
520193 12
522240 12
522241 11
523264 11
523265 12
555008 12
555009 11
556032 11
556033 12
620544 12
620545 13
651264 13
651265 12
686080 12
686081 11
687104 11
687105 12
751616 12
751617 13
782336 13
782337 12
817152 12
817153 11
818176 11
818177 12
882688 12
882689 13
913408 13
913409 14
1040384 14
1040385 13
1044480 13
1044481 12
1112064 12
1112065 13
1175552 13
1175553 12
1243136 12
1243137 13
1306624 13
1306625 12
1308672 12
1308673 13
1341440 13
1341441 12
1374208 12
1374209 13
1437696 13
1437697 12
1439744 12
1439745 14
1564672 14
1564673 13
1568768 13
1568769 12
1570816 12
1570817 11
1571840 11
1571841 13
1603584 13
1603585 12
1636352 12
1636353 13
1699840 13
1699841 12
1701888 12
1701889 15
2080768 15
2080769 14
2088960 14
2088961 13
2093056 13
2093057 12
2095104 12
2095105 13
2486272 13
2486273 14
2613248 14
2613249 13
3010560 13
3010561 14
3137536 14
3137537 13
3272704 13
3272705 12
3274752 12
3274753 13
3534848 13
3534849 14
3661824 14
3661825 13
3796992 13
3796993 15
4177920 15
4177921 14
4186112 14
4186113 13
4321280 13
4321281 12
4323328 12
4323329 14
4710400 14
4710401 13
4976640 13
4976641 14
5234688 14
5234689 13
5238784 13
5238785 14
5373952 14
5373953 13
5382144 13
5382145 14
5390336 14
5390337 13
5398528 13
5398529 14
5402624 14
5402625 13
5410816 13
5410817 14
5419008 14
5419009 13
5427200 13
5427201 14
5443584 14
5443585 13
5447680 13
5447681 14
5455872 14
5455873 13
5464064 13
5464065 14
5468160 14
5468161 13
5488640 13
5488641 14
5758976 14
5758977 15
6275072 15
6275073 14
6283264 14
6283265 13
6287360 13
6287361 14
6418432 14
6418433 13
6549504 13
6549505 14
6807552 14
6807553 13
6811648 13
6811649 14
6942720 14
6942721 13
7073792 13
7073793 14
7331840 14
7331841 16
8355840 16
8355841 15
8372224 15
8372225 14
8380416 14
8380417 13
8384512 13
8384513 14
8515584 14
8515585 13
8646656 13
8646657 14
8904704 14
8904705 13
8908800 13
8908801 14
9039872 14
9039873 13
9170944 13
9170945 14
9953280 14
9953281 15
10469376 15
10469377 14
11001856 14
11001857 13
11005952 13
11005953 14
12050432 14
12050433 15
12566528 15
12566529 14
13099008 14
13099009 13
13103104 13
13103105 14
14147584 14
14147585 15
14663680 15
14663681 14
15196160 14
15196161 16
15720448 16
15720449 14
15728640 14
15728641 16
16744448 16
16744449 15
16760832 15
16760833 14
17293312 14
17293313 13
17297408 13
17297409 14
18341888 14
18341889 15
18857984 15
18857985 14
20439040 14
20439041 15
20955136 15
20955137 14
22011904 14
22011905 15
23052288 15
23052289 16
25133056 16
25133057 15
25149440 15
25149441 14
25157632 14
25157633 15
25681920 15
25681921 14
26206208 14
26206209 15
27246592 15
27246593 14
27254784 14
27254785 13
27258880 13
27258881 15
27779072 15
27779073 14
28303360 14
28303361 15
29343744 15
29343745 17
33488896 17
33488897 16
33521664 16
33521665 15
33538048 15
33538049 14
33546240 14
33546241 15
34070528 15
34070529 14
34594816 14
34594817 15
35635200 15
35635201 14
35643392 14
35643393 15
36167680 15
36167681 14
36691968 14
36691969 15
39829504 15
39829505 16
41910272 16
41910273 15
48218112 15
48218113 16
50298880 16
50298881 15
56606720 15
56606721 16
58687488 16
58687489 15
64995328 15
64995329 17
67043328 17
67043329 16
67076096 16
67076097 15
73383936 15
73383937 16
75464704 16
75464705 15
81772544 15
81772545 14
81780736 14
81780737 16
83853312 16
83853313 15
85966848 15
85966849 16
85991425 16


==> smul-speed-short.txt <==
94 64146
95 64764
96 64764
97 67461
98 67461
99 68871
100 68871
101 72003
104 73644
105 75084
108 75084
109 79809
110 79809
111 80288
116 83862
117 84301
120 84301
121 88785
124 88785
125 90414
128 90414
129 98464
132 98464
133 100704
200 157953
201 169547
208 169547
209 171379
216 171379
217 185357
240 190694
241 201667
248 201667
249 205710
256 205710
257 223316
264 223316
265 224871
464 421560
465 426569
480 426569
481 443577
496 443577
497 455673
512 455673
513 489836
528 489836
529 499948
928 919677
929 943242
960 943242
961 968119
992 968119
993 1002266
1024 1002266
1025 1061242
1056 1061242
1057 1091590
1856 1976607
1857 1994744
1920 1994744
1921 2074551
2112 2275342
2113 2373178
2176 2373178
2177 2467617
2240 2467617
2241 2522285
3712 4149866
3713 4364329
3840 4364329
3841 4247141
4224 4788132
4225 5139223
4352 5139223
4353 5113282
4736 5470300
4737 5525340
4864 5525340
4865 5762633
4992 5762633
4993 6249178
5376 6241564
5377 6569273
5504 6569273
5505 6762532
5888 6764122
5889 7412162
6016 7412162
6017 7582628
9472 11612268
9473 11803552
9728 11803552
9729 12202016
11008 13868968
11009 14385256
11776 14385144
11777 15547532
12544 16698544
12545 16967724
13824 16969948
13825 19023724
14080 19023724
14081 19131288
15872 19044368
15873 22075848
16128 22075848
16129 22830252
22016 28981840
22017 30386292
23552 30310148
23553 32379948
28160 39547108
28161 40230448
31744 39989212
31745 45542636
34304 50956736
34305 53822532
39936 53522640
39937 63868180
40448 63868180
40449 67457684
48128 67266632
48129 78968352
48640 78968352
48641 82074240
56320 81912772
56321 84250808
63488 83903748
63489 94052576
80896 132364204
80897 141148212
96256 141014292
96257 163517308
97280 163517308
97281 178894404
126976 178167308
126977 196936632
129024 196936632
129025 256249644
138240 278070008
138241 284016184
194560 351414836
194561 425636336
258048 431137020
258049 531359816
260096 531359816
260097 608551840
261120 608551840
261121 629115900
292864 627177012
292865 688142904
293888 688142904
293889 717088684
294400 717088684
294401 730146368
294912 730146368
294913 726043464
302080 726836784
302081 713198600
310272 708082740
310273 726427032
389120 730805176
389121 878306528
516096 881707692
516097 1083322808
520192 1083322808
520193 1242737008
522240 1242737008
522241 1303784428
523264 1303784428
523265 1326101520
555008 1326083580
555009 1393599284
556032 1393599284
556033 1396293004
620544 1451618632
620545 1496281560
651264 1494787132
651265 1553483568
686080 1633768804
686081 1721871356
687104 1721871356
687105 1727227036
751616 1813198196
751617 1833663948
782336 1832730432
782337 1898364520
817152 1999344348
817153 2104285884
818176 2104285884
818177 2107617580
882688 2168820068
882689 2235076240
913408 2235481816
913409 2245151040
1040384 2271241024
1040385 2570214340
1044480 2570214340
1044481 2687681552
1112064 2852763848
1112065 2884004240
1175552 2881444552
1175553 2999852820
1243136 3101343332
1243137 3197252560
1306624 3192143436
1306625 3337826192
1308672 3337826192
1308673 3543816764
1341440 3537496504
1341441 3479551024
1374208 3480897484
1374209 3542603064
1437696 3531195740
1437697 3687733960
1439744 3687733960
1439745 3735633660
1564672 3734037516
1564673 3858811384
1568768 3858811384
1568769 4043461860
1570816 4043461860
1570817 4292132664
1571840 4292132664
1571841 4299705964
1603584 4297599040
1603585 4238123412
1636352 4237609836
1636353 4297927672
1699840 4296441204
1699841 4489182968
1701888 4489182968
1701889 4576352552
2080768 4574302760
2080769 5129989476
2088960 5129989476
2088961 5364596260
2093056 5364596260
2093057 5707738760
2095104 5707738760
2095105 5755464172
2486272 6287462220
2486273 6465730588
2613248 6463962944
2613249 6776354432
3010560 7842474852
3010561 7873570720
3137536 7870699376
3137537 8253382716
3272704 8652558208
3272705 9096627284
3274752 9096627284
3274753 9160648408
3534848 9373617468
3534849 9537708516
3661824 9536246296
3661825 10007013688
3796992 10372154824
3796993 10597494488
4177920 10628601936
4177921 11010659924
4186112 11010659924
4186113 11716719592
4321280 11976211652
4321281 12315852964
4323328 12315852964
4323329 12476681996
4710400 12446151484
4710401 13404986284
4976640 13605011628
4976641 13827816048
5234688 13824317392
5234689 14810918572
5238784 14810918572
5238785 15270358400
5373952 15268457112
5373953 15267901788
5382144 15266961624
5382145 15269873476
5390336 15269873476
5390337 15269681908
5398528 15269203268
5398529 15270095260
5402624 15270095260
5402625 15269097836
5410816 15267313508
5410817 15269389100
5419008 15269966456
5419009 15268418440
5427200 15268084808
5427201 15271409444
5443584 15268735216
5443585 15267645124
5447680 15267645124
5447681 15269166928
5455872 15269166928
5455873 15268331092
5464064 15269219676
5464065 15270198840
5468160 15270198840
5468161 15267203844
5488640 15269177336
5488641 15269884432
5758976 15263606488
5758977 16050476744
6275072 16043505644
6275073 16787366144
6283264 16787366144
6283265 17810243476
6287360 17810243476
6287361 18650308188
6418432 18611797764
6418433 18482974260
6549504 18483603028
6549505 18644836160
6807552 18642491392
6807553 19694077856
6811648 19694077856
6811649 20334747400
6942720 20331959200
6942721 19654931448
7073792 19655698516
7073793 20332473832
7331840 20328141708
7331841 21297678456
8355840 21292634076
8355841 22231053116
8372224 22231053116
8372225 23499036976
8380416 23499036976
8380417 24647229408
8384512 24647229408
8384513 25369003992
8515584 25365275036
8515585 24983594888
8646656 24983925516
8646657 25366610652
8904704 25363502680
8904705 26825586728
8908800 26825586728
8908801 27094580672
9039872 27093971972
9039873 26584990340
9170944 26582621972
9170945 27091968408
9953280 27581891264
9953281 28045015644
10469376 28038419868
10469377 29925863496
11001856 31011581448
11001857 32418451396
11005952 32418451396
11005953 33134422680
12050432 33694885892
12050433 34001885208
12566528 33994075496
12566529 36110535608
13099008 37594628992
13099009 39117352876
13103104 39117352876
13103105 40003322412
14147584 40003694964
14147585 41247794816
14663680 41250760900
14663681 43434021764
15196160 44089844904
15196161 45168470204
15720448 46321217036
15720449 45682530068
15728640 45682530068
15728641 45143146988
16744448 45120280648
16744449 47920464336
16760832 47920464336
16760833 49995666892
17293312 50540729648
17293313 52341096812
17297408 52341096812
17297409 54243387852
18341888 53774816348
18341889 54949934264
18857984 54932686128
18857985 56995874916
20439040 60453195636
20439041 60641998064
20955136 60634286868
20955137 65353009924
22011904 65487903836
22011905 67175030548
23052288 67162669988
23052289 68756885556
25133056 68735848868
25133057 73066708560
25149440 73066708560
25149441 78536611508
25157632 78536611508
25157633 81026954696
25681920 81028903124
25681921 78903534856
26206208 78899661668
26206209 81022224744
27246592 81021427980
27246593 83570332796
27254784 83570332796
27254785 87251469464
27258880 87251469464
27258881 87762699984
27779072 87760334528
27779073 84031863696
28303360 84027611324
28303361 87749563260
29343744 87792020332
29343745 91151258216
33488896 91117822012
33488897 96205404828
33521664 96205404828
33521665 100262318728
33538048 100262318728
33538049 105590192344
33546240 105590192344
33546241 109344854424
34070528 109330603708
34070529 105660125668
34594816 105659670716
34594817 109326094168
35635200 109322706852
35635201 111975429936
35643392 111975429936
35643393 114927554020
36167680 114930929464
36167681 112621467788
36691968 112650883996
36691969 114919105988
39829504 118076838852
39829505 122457374856
41910272 122452068064
41910273 131755655388
48218112 143587832476
48218113 147439486668
50298880 147401224700
50298881 158248316316
56606720 170133156328
56606721 177141354152
58687488 177133212184
58687489 185929804544
64995328 192398044376
64995329 195387401408
67043328 195356083916
67043329 203513584576
67076096 203513584576
67076097 214138077248
73383936 228164811816
73383937 233043489028
75464704 233037981132
75464705 242393277088
81772544 256326381220
81772545 265703044264
81780736 265703044264
81780737 266606715176
83853312 266553001876
83853313 277518199724
85966848 279115299864
85966849 288089862672
85991425 288239284752


==> smulc-graph.txt <==
        6016   0.232675
        6080   0.232050
        6144   0.229248
        6208   0.235942
        6272   0.233153
        6336   0.235241
        6400   0.232516
        6464   0.240303
        6656   0.237584
        6720   0.239560
        6912   0.231872
        6976   0.243849
        7040   0.241285
        7104   0.240205
        7424   0.238432
        7488   0.237314
        7680   0.230470
        7744   0.240413
        7936   0.233707
        8000   0.235798
        8192   0.229429
        8256   0.247622
        8448   0.241140
        8512   0.244488
       12800   0.239894
       12864   0.256034
       13312   0.246186
       13376   0.247483
       13824   0.238320
       13888   0.256398
       15360   0.235067
       15424   0.247415
       15872   0.239450
       15936   0.243130
       16384   0.235551
       16448   0.254574
       16896   0.246882
       16960   0.247530
       29696   0.245414
       29760   0.247725
       30720   0.238973
       30784   0.247917
       31744   0.239444
       31808   0.245413
       32768   0.237291
       32832   0.254518
       33792   0.246353
       33856   0.250901
       59392   0.244905
       59456   0.250877
       61440   0.241792
       61504   0.247879
       63488   0.239195
       63552   0.247351
       65536   0.238959
       65600   0.252743
       67584   0.244429
       67648   0.251152
      118784   0.242209
      118848   0.244285
      122880   0.235359
      122944   0.244633
      135168   0.241400
      135232   0.251647
      139264   0.243542
      139328   0.253104
      143360   0.245187
      143424   0.250494
      237568   0.235222
      237632   0.247304
      245760   0.238253
      245824   0.231788
      270336   0.235192
      270400   0.252371
      278528   0.244228
      278592   0.242933
      303104   0.236733
      303168   0.239059
      311296   0.232163
      311360   0.242079
      319488   0.235275
      319552   0.255083
      344064   0.234780
      344128   0.247057
      352256   0.240764
      352320   0.247797
      376832   0.230104
      376896   0.252102
      385024   0.246230
      385088   0.251847
      606208   0.233878
      606272   0.237703
      622592   0.230855
      622656   0.238622
      704512   0.236771
      704576   0.245561
      753664   0.228039
      753728   0.246443
      802816   0.246963
      802880   0.250922
      884736   0.225583
      884800   0.252864
      901120   0.247842
      901184   0.249224
     1015808   0.217558
     1015872   0.252172
     1032192   0.247804
     1032256   0.256255
     1409024   0.231363
     1409088   0.242563
     1507328   0.224760
     1507392   0.240098
     1802240   0.241229
     1802304   0.245388
     2031616   0.214017
     2031680   0.243730
     2195456   0.250583
     2195520   0.264667
     2555904   0.222995
     2555968   0.266092
     2588672   0.262430
     2588736   0.277171
     3080192   0.228710
     3080256   0.268491
     3112960   0.265421
     3113024   0.275854
     3604480   0.234720
     3604544   0.241415
     4063232   0.211060
     4063296   0.236585
     5177344   0.255907
     5177408   0.272886
     6160384   0.225765
     6160448   0.261790
     6225920   0.258806
     6225984   0.283140
     8126464   0.211281
     8126528   0.233536
     8257536   0.229527
     8257600   0.298653
     8847360   0.300762
     8847424   0.307191
    12451840   0.262647
    12451904   0.318118
    16515072   0.237536
    16515136   0.292752
    16646144   0.290267
    16646208   0.332433
    16711680   0.331028
    16711744   0.342213
    18743296   0.301445
    18743360   0.330746
    18808832   0.329504
    18808896   0.343363
    18841600   0.342721
    18841664   0.348960
    18874368   0.348308
    18874432   0.346349
    19333120   0.337865
    19333184   0.331524
    19857408   0.319787
    19857472   0.328071
    24903680   0.258586
    24903744   0.310776
    33030144   0.230204
    33030208   0.282843
    33292288   0.280449
    33292352   0.321717
    33423360   0.320360
    33423424   0.336097
    33488896   0.335390
    33488960   0.341130
    35520512   0.320189
    35520576   0.336490
    35586048   0.335824
    35586112   0.336473
    39714816   0.310866
    39714880   0.320430
    41680896   0.303911
    41680960   0.315845
    43909120   0.314091
    43909184   0.331028
    43974656   0.330498
    43974720   0.331526
    48103424   0.316045
    48103488   0.319612
    50069504   0.305999
    50069568   0.316957
    52297728   0.318570
    52297792   0.335291
    52363264   0.334841
    52363328   0.335371
    56492032   0.318109
    56492096   0.327827
    58458112   0.316067
    58458176   0.317434
    66584576   0.279270
    66584640   0.316032
    66846720   0.314703
    66846784   0.329085
    71172096   0.326585
    71172160   0.330161
    75235328   0.310806
    75235392   0.323577
    79560704   0.315069
    79560768   0.324812
    83623936   0.307437
    83624000   0.321467
    83755008   0.320928
    83755072   0.340734
    85852160   0.331232
    85852224   0.325806
    87949312   0.317612
    87949376   0.323242
    92012544   0.306984
    92012608   0.320592
    92143616   0.320104
    92143680   0.324261
   100139008   0.296487
   100139072   0.306394
   100401152   0.305538
   100401216   0.320158
   100532224   0.319711
   100532288   0.339373
   100597760   0.339137
   100597824   0.339735
   102629376   0.332376
   102629440   0.327776
   104726528   0.320714
   104726592   0.325279
   108789760   0.312182
   108789824   0.326187
   108920832   0.325767
   108920896   0.332092
   133169152   0.267704
   133169216   0.300224
   133693440   0.298965
   133693504   0.312638
   133955584   0.311983
   133955648   0.331939
   134086656   0.331592
   134086720   0.334364
   159121408   0.304172
   159121472   0.312796
   167247872   0.296498
   167247936   0.310827
   192675840   0.309242
   192675904   0.310468
   200802304   0.296957
   200802368   0.311396
   209453056   0.312077
   209453120   0.328093
   209584128   0.327874
   209584192   0.330182
   226230272   0.311381
   226230336   0.316832
   234356736   0.305071
   234356800   0.320131
   243007488   0.319219
   243007552   0.326154
   267386880   0.295383
   267386944   0.306001
   267911168   0.305362
   267911232   0.324943
   276561920   0.321067
   276561984   0.330172
   276692992   0.330006
   276693056   0.334315
   301465600   0.304346
   301465664   0.327793
   318504960   0.313737
   318505024   0.318875
   335020032   0.302066
   335020096   0.323623
   335282176   0.323354
   335282240   0.333384
   343932928   0.324411
   343932992   0.324399
   344457216   0.323853
   344457280   0.323915
   344981504   0.323390
   344981568   0.323386
   345505792   0.322853
   345505856   0.322872
   345767936   0.322611
   345768000   0.322590
   346292224   0.322031
   346292288   0.322075
   346816512   0.321568
   346816576   0.321536
   347340800   0.321011
   347340864   0.321081
   348389376   0.319995
   348389440   0.319972
   348651520   0.319716
   348651584   0.319748
   349175808   0.319236
   349175872   0.319218
   349700096   0.318727
   349700160   0.318747
   349962240   0.318493
   349962304   0.318430
   351272960   0.317205
   351273024   0.317219
   368574464   0.301248
   368574528   0.316778
   401604608   0.288965
   401604672   0.302362
   402128896   0.301942
   402128960   0.320340
   402391040   0.320118
   402391104   0.335217
   410779648   0.327251
   410779712   0.324986
   419168256   0.318072
   419168320   0.320846
   435683328   0.307868
   435683392   0.325234
   435945472   0.325025
   435945536   0.335599
   444334080   0.328809
   444334144   0.317860
   452722688   0.311603
   452722752   0.322332
   469237760   0.310197
   469237824   0.324992
   534773760   0.282693
   534773824   0.295152
   535822336   0.294537
   535822400   0.311337
   536346624   0.311013
   536346688   0.326209
   536608768   0.326040
   536608832   0.335587
   544997376   0.330043
   544997440   0.325077
   553385984   0.319838
   553386048   0.324737
   569901056   0.314692
   569901120   0.332832
   570163200   0.332670
   570163264   0.336005
   578551808   0.330815
   578551872   0.324601
   586940416   0.319637
   586940480   0.325762
   637009920   0.303986
   637009984   0.309090
   670040064   0.292837
   670040128   0.312550
   704118784   0.307241
   704118848   0.321179
   704380928   0.321052
   704380992   0.328143
   771227648   0.303022
   771227712   0.305783
   804257792   0.292381
   804257856   0.310584
   838336512   0.309393
   838336576   0.321925
   838598656   0.321818
   838598720   0.329107
   905445376   0.303346
   905445440   0.312780
   938475520   0.301115
   938475584   0.317052
   972554240   0.309870
   972554304   0.317450
  1006108672   0.314028
  1006108736   0.309698
  1006632960   0.309527
  1006633024   0.305872
  1071644672   0.286053
  1071644736   0.303805
  1072693248   0.303490
  1072693312   0.316633
  1106771968   0.309626
  1106772032   0.320656
  1107034112   0.320575
  1107034176   0.332226
  1173880832   0.309473
  1173880896   0.316236
  1206910976   0.306957
  1206911040   0.318486
  1308098560   0.310129
  1308098624   0.311098
  1341128704   0.302932
  1341128768   0.326507
  1408761856   0.310533
  1408761920   0.318533
  1475346432   0.303241
  1475346496   0.310439
  1608515584   0.283152
  1608515648   0.300992
  1609564160   0.300784
  1609564224   0.323302
  1610088448   0.323190
  1610088512   0.333438
  1643642880   0.326229
  1643642944   0.317672
  1677197312   0.310918
  1677197376   0.319283
  1743781888   0.306362
  1743781952   0.316001
  1744306176   0.315900
  1744306240   0.329815
  1744568320   0.329762
  1744568384   0.331694
  1777860608   0.325101
  1777860672   0.311289
  1811415040   0.305161
  1811415104   0.318678
  1877999616   0.306857
  1877999680   0.318598
  2143289344   0.276846
  2143289408   0.292304
  2145386496   0.292001
  2145386560   0.304315
  2146435072   0.304157
  2146435136   0.320320
  2146959360   0.320237
  2146959424   0.331624
  2180513792   0.326174
  2180513856   0.315224
  2214068224   0.310161
  2214068288   0.320924
  2280652800   0.310991
  2280652864   0.318538
  2281177088   0.318460
  2281177152   0.326856
  2314731520   0.321846
  2314731584   0.315378
  2348285952   0.310686
  2348286016   0.316941
  2549088256   0.298531
  2549088320   0.309606
  2682257408   0.293332
  2682257472   0.315619
  3085959168   0.296493
  3085959232   0.304446
  3219128320   0.291050
  3219128384   0.312468
  3622830080   0.296437
  3622830144   0.308648
  3755999232   0.297063
  3755999296   0.311815
  4159700992   0.289619
  4159701056   0.294119
  4290772992   0.284575
  4290773056   0.296458
  4292870144   0.296304
  4292870208   0.311773
  4696571904   0.302063
  4696571968   0.308522
  4829741056   0.299523
  4829741120   0.311548
  5233442816   0.302638
  5233442880   0.313709
  5233967104   0.313675
  5233967168   0.314742
  5366611968   0.306460
  5366612032   0.319066
  5501878272   0.312566
  5501878336   0.322616
  5503451200   0.322686


==> t3mul-large-speed.txt <==

       16        1680
       32        3462
       64        9473
      128       26609
      256       79230
      512      236663
     1024      687714
     2048     1856852
     4096     5255986
     8192    14928503
    16384    40757250
    32768   114175122
    65536   315720148
   131072   880022570
   262144  2474934513
   524288  6769345165
  1048576 18789426197
  2097152 52718322969
  4194304 142468854591


==> t3mul-speed.txt <==

       12        1246
       16        1693
       23        2395
       32        3480
       46        5882
       64        9642
       91       16447
      128       27637
      182       48549
      256       82583
      363      146409
      512      244260
      725      411074
     1024      709828
     1449     1158398
     2048     1911353
     2897     3324018
     4096     5470071
     5793     8989950
     8192    15404337
    11586    25693210
    16384    42699307
    23171    72985047
    32768   119364535
    46341   194038548

